Solving the Hagedorn temperature of AdS5/CFT4 via the Quantum Spectral Curve: Chemical potentials and deformations

We describe how to calculate the Hagedorn temperature of $\mathcal{N}=4$ SYM theory and type IIB superstring theory on $AdS_5\times S^5$ via the Quantum Spectral Curve (QSC) -- providing further details on our previous letters 1706.03074 and 1803.04416. We solve the QSC equations perturbatively at weak 't Hooft coupling $\lambda$ up to seven-loop order and numerically at finite coupling, finding that the perturbative results can be expressed in terms of single-valued harmonic polylogarithms. Moreover, we generalize the QSC to describe the Hagedorn temperature in the presence of chemical potentials. Finally, we show that the Hagedorn temperature in certain deformations of $\mathcal{N}=4$ SYM theory (real-$\beta$ and $\gamma_i$ deformation) agrees with the one in $\mathcal{N}=4$ SYM theory at any value of $\lambda$.

==> datagsqroot.csv <==
0,0.3796629
0.025,0.3796632
0.05,0.3796676
0.075,0.3796869
0.1,0.3797387
0.125,0.379848
0.15,0.3800462
0.175,0.3803712
0.2,0.3808667
0.225,0.3815809
0.25,0.3825645
0.275,0.3838693
0.3,0.3855451
0.325,0.3876373
0.35,0.3901835
0.375,0.3932119
0.4,0.3967389
0.425,0.4007687
0.45,0.4052939
0.475,0.4102964
0.5,0.4157497
0.525,0.4216214
0.55,0.4278757
0.575,0.4344759
0.6,0.441386
0.625,0.4485724
0.65,0.4560042
0.675,0.4636541
0.7,0.4714977
0.725,0.4795142
0.75,0.4876851
0.775,0.4959946
0.8,0.5044289
0.825,0.512976
0.85,0.5216251
0.875,0.530367
0.9,0.5391933
0.925,0.5480967
0.95,0.5570706
0.975,0.5661091
1.,0.5752069
1.025,0.5843593
1.05,0.5935619
1.075,0.6028109
1.1,0.6121027
1.125,0.6214342
1.15,0.6308023
1.175,0.6402046
1.2,0.6496386
1.225,0.659102
1.25,0.6685929
1.275,0.6781089
1.3,0.6876492
1.325,0.6972117
1.35,0.706795
1.375,0.7163979
1.4,0.7260191
1.425,0.7356574
1.45,0.7453119
1.475,0.7549815
1.5,0.7646654
1.525,0.7743626
1.55,0.7840725
1.575,0.7937943
1.6,0.8035273
1.625,0.813271
1.65,0.8230246
1.675,0.8327878
1.7,0.8425599
1.725,0.8523406
1.75,0.8621292
1.775,0.8719256
1.8,0.8817287


==> datagsquared.csv <==
0,0.379662858750103
0.002,0.381164331609736
0.004,0.382632570618588
0.006,0.384069166555621
0.008,0.385475594730229
0.01,0.386853226269878
0.012,0.388203338021399
0.014,0.389527121269703
0.016,0.390825689443064
0.018,0.39210008494615
0.02,0.393351285239197
0.022,0.39458020826313
0.024,0.395787717295092
0.026,0.396974625306205
0.028,0.398141698882874
0.03,0.39928966176415
0.032,0.400419198040365
0.034,0.401530955052018
0.036,0.402625546022694
0.038,0.403703552455377
0.04,0.404765526317708
0.042,0.405811992038568
0.044,0.406843448335568
0.046,0.407860369890667
0.048,0.408863208889116
0.05,0.40985239643511
0.052,0.410828343856045
0.054,0.411791443905904
0.056,0.412742071877168
0.058,0.413680586629582
0.06,0.414607331543276
0.062,0.415522635402904
0.064,0.416426813218804
0.066,0.417320166990562
0.068,0.418202986417842
0.07,0.419075549562835
0.072,0.419938123468289
0.074,0.420790964734695
0.076,0.421634320059858
0.078,0.422468426743796
0.08,0.423293513161636
0.082,0.424109799206942
0.084,0.424917496707682
0.086,0.425716809816858
0.088,0.426507935379655
0.09,0.427291063278787
0.092,0.42806637675959
0.094,0.428834052736294
0.096,0.429594262080764
0.098,0.430347169894917
0.1,0.43109293576791

